Rates and architectures for learning geometrically non-trivial operators

Deep learning methods have proven capable of recovering operators between high-dimensional spaces, such as solution maps of PDEs and similar objects in mathematical physics, from very few training samples. This phenomenon of data-efficiency has been proven for certain classes of elliptic operators with simple geometry, i.e., operators that do not change the domain of the function or propagate singularities. However, scientific machine learning is commonly used for problems that do involve the propagation of singularities in a priori unknown ways, such as waves, advection, and fluid dynamics. In light of this, we expand the learning theory to include double fibration transforms--geometric integral operators that include generalized Radon and geodesic ray transforms. We prove that this class of operators does not suffer from the curse of dimensionality: the error decays superalgebraically, that is, faster than any fixed power of the reciprocal of the number of training samples. Furthermore, we investigate architectures that explicitly encode the geometry of these transforms, demonstrating that an architecture reminiscent of cross-attention based on levelset methods yields a parameterization that is universal, stable, and learns double fibration transforms from very few training examples. Our results contribute to a rapidly-growing line of theoretical work on learning operators for scientific machine learning.

==> figs/data/fig_radon2d/matern.csv <==
num_samples,matern_n32,matern_pinv_n32,gauss_n32,gauss_pinv_n32,blobs_n32,blobs_pinv_n32
16,0.301587702939287,0.134799161553383,0.871464756317435,0.43897208571434,1.0414231158793,0.33322841823101
19,0.0958666887599976,0.101442195475101,0.357838068157435,0.393496245145798,0.529275221377612,0.311911028623581
23,0.0612535450141876,0.0638109371066093,0.22836767109111,0.318220883607864,0.14517693258822,0.249621769785881
27,0.0357803073013202,0.0471989974379539,0.166456790734083,0.272948306798935,0.136215805541724,0.205870753526687
32,0.00270178767386824,0.0368431620299816,0.00890633873641492,0.230039671063423,0.00774307399988174,0.161556261777878
64,0.00312314662151039,0.0110641375184059,0.0111653543077409,0.0928651705384254,0.00744318272918463,0.0520025253295898
128,0.00362775065004826,0.00315903057344258,0.0113098051398992,0.0263283103704453,0.00956430518999696,0.0176322989165783


==> figs/data/fig_radon2d/matern_fulldim.csv <==
num_samples,matern_n32,gauss_n32,blobs_n32
16,0.185044894588645,0.582943079201504,0.473330798558892
19,0.127332099515479,0.412254194763955,0.76019792787265
23,0.0393698573578149,0.159728013118729,0.176015643356368
27,0.0176369724911638,0.0758078860817478,0.0525394967757165
32,0.00223297607153654,0.00891030034981669,0.00903923683799803
64,0.000611604109872133,0.00180226459633559,0.00374865592457354
128,0.000639878987567499,0.00203045846428722,0.00329348957166076


==> figs/data/fig_radon2d/matern_softmax.csv <==
num_samples,matern_n32,gauss_n32,blobs_n32
16,0.575428622961044,1.19693592786789,1.00194659233093
19,0.464938336610794,1.07405167818069,0.729926216602326
23,0.398461219668389,0.960542285442351,0.684131264686585
27,0.313190060853958,0.853380578756332,0.800023683905602
32,0.198974384367466,0.670927631855012,0.506965500116347
64,0.145926731824875,0.424914994835854,0.243401071429253
128,0.0590818356722593,0.242717944085598,0.165201162546873


==> figs/data/fig_radon2d/rankhist_fulldim_001.csv <==
effrank,density
1.0,9.03075885772705
1.100000023841858,0.7055662274360657
1.2000000476837158,0.12207043170928955
1.2999999523162842,0.09277330338954926
1.4000000953674316,0.034179721027612686
1.5,0.014648433774709702
1.600000023841858,0.0
1.7000000476837158,0.0
1.7999999523162842,0.0
1.9000000953674316,0.0


==> figs/data/fig_radon2d/rankhist_fulldim_002.csv <==
effrank,density
1.0,7.290037155151367
1.100000023841858,2.048339366912842
1.2000000476837158,0.4833988845348358
1.2999999523162842,0.12695294618606567
1.4000000953674316,0.04394535347819328
1.5,0.007324216887354851
1.600000023841858,0.0
1.7000000476837158,0.0
1.7999999523162842,0.0
1.9000000953674316,0.0


==> figs/data/fig_radon2d/rankhist_fulldim_003.csv <==
effrank,density
1.0,6.596677780151367
1.100000023841858,2.3486320972442627
1.2000000476837158,0.4785160720348358
1.2999999523162842,0.3100581467151642
1.4000000953674316,0.12939465045928955
1.5,0.058593735098838806
1.600000023841858,0.029296867549419403
1.7000000476837158,0.009765634313225746
1.7999999523162842,0.03906244412064552
1.9000000953674316,0.0


==> figs/data/fig_radon2d/rankhist_fulldim_004.csv <==
effrank,density
1.0,7.629392147064209
1.100000023841858,1.5502924919128418
1.2000000476837158,0.37353551387786865
1.2999999523162842,0.22949185967445374
1.4000000953674316,0.12939465045928955
1.5,0.048828110098838806
1.600000023841858,0.026855461299419403
1.7000000476837158,0.009765634313225746
1.7999999523162842,0.002441402757540345
1.9000000953674316,0.0


==> figs/data/fig_radon2d/rankhist_fulldim_005.csv <==
effrank,density
1.0,8.33984088897705
1.100000023841858,1.3354488611221313
1.2000000476837158,0.2587893009185791
1.2999999523162842,0.03173823654651642
1.4000000953674316,0.02441408485174179
1.5,0.002441405551508069
1.600000023841858,0.0
1.7000000476837158,0.0024414085783064365
1.7999999523162842,0.00488280551508069
1.9000000953674316,0.0


==> figs/data/fig_radon3d/rankhist_fulldim_001.csv <==
effrank,density
1.0,2.8124992847442627
1.2000000476837158,1.2023922204971313
1.4000000953674316,0.5676271915435791
1.600000023841858,0.26977530121803284
1.8000000715255737,0.11474613845348358
2.0,0.029296867549419403
2.200000047683716,0.0036621084436774254
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_radon3d/rankhist_fulldim_002.csv <==
effrank,density
1.0,3.9636218547821045
1.2000000476837158,0.6909177899360657
1.4000000953674316,0.24536141753196716
1.600000023841858,0.07934568077325821
1.8000000715255737,0.019531257450580597
2.0,0.0012207027757540345
2.200000047683716,0.0
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_radon3d/rankhist_fulldim_003.csv <==
effrank,density
1.0,1.5869135856628418
1.2000000476837158,2.037353038787842
1.4000000953674316,0.7263186573982239
1.600000023841858,0.5065916776657104
1.8000000715255737,0.14282232522964478
2.0,0.0
2.200000047683716,0.0
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_radon3d/rankhist_fulldim_004.csv <==
effrank,density
1.0,3.3825674057006836
1.2000000476837158,0.8630368709564209
1.4000000953674316,0.4968263506889343
1.600000023841858,0.20019525289535522
1.8000000715255737,0.05737306922674179
2.0,0.0
2.200000047683716,0.0
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_radon3d/rankhist_fulldim_005.csv <==
effrank,density
1.0,3.4570302963256836
1.2000000476837158,1.1962887048721313
1.4000000953674316,0.24780282378196716
1.600000023841858,0.06958005577325821
1.8000000715255737,0.025634774938225746
2.0,0.0036621084436774254
2.200000047683716,0.0
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_ray3d/plane.csv <==
num_samples,matern_n32,matern_pinv_n32,gauss_n32,gauss_pinv_n32
16,0.321582329645753,0.31948047876358,0.698662450909614,0.787688910961151
32,0.0207178939133883,0.159534886479378,0.152852541208267,0.663525068759918
64,0.0174732631072402,0.078116700053215,0.124162510037422,0.520010888576508
128,0.0149836281314492,0.03679109364748,0.11739641726017,0.364661335945129
256,0.0174795433878899,0.0192733686417341,0.149353951215744,0.258211046457291


==> figs/data/fig_ray3d/plane_codim.csv <==
num_samples,matern_n32,matern_pinv_n32,gauss_n32,gauss_pinv_n32
16,0.527920964360237,0.31948047876358,0.970595735311509,0.787688910961151
32,0.112421449273825,0.159534886479378,0.410814997553825,0.663525080680847
64,0.0993685513734817,0.078116700053215,0.518454056978226,0.520010888576508
128,0.056236981973052,0.03679109364748,0.349986273050308,0.364661335945129
256,0.0742213539779186,0.0192733686417341,0.438762557506561,0.258211046457291


==> figs/data/fig_ray3d/plane_fulldim.csv <==
num_samples,matern_n32,matern_pinv_n32,gauss_n32,gauss_pinv_n32
16,0.222591176908463,0.31948047876358,0.469235144555568,0.787688910961151
32,0.0361368772573769,0.159534886479378,0.083595032338053,0.663525056838989
64,0.000980686047114431,0.078116700053215,0.00772522129118443,0.520010888576508
128,0.000915848917793482,0.03679109364748,0.00697688311338424,0.364661335945129
256,0.00123861255124211,0.0192733686417341,0.0100963786710054,0.258211046457291


==> figs/data/fig_ray3d/plane_softmax.csv <==
num_samples,matern_n32,matern_pinv_n32,gauss_n32,gauss_pinv_n32
16,0.488373905420303,0.31948047876358,1.15759159326553,0.787688910961151
32,0.199511459469795,0.159534886479378,0.736535751819611,0.663525080680847
64,0.135260769724846,0.078116700053215,0.57831050157547,0.520010888576508
128,0.107129833102226,0.03679109364748,0.505366367101669,0.364661335945129
256,0.106117883324623,0.0192733686417341,0.488190066814423,0.258211046457291


==> figs/data/fig_ray3d/rankhist_fulldim_001.csv <==
effrank,density
1.0,0.22949212789535522
1.2000000476837158,1.0534664392471313
1.4000000953674316,0.7421877980232239
1.600000023841858,1.1804195642471313
1.8000000715255737,1.4843755960464478
2.0,0.29052725434303284
2.200000047683716,0.0158691368997097
2.4000000953674316,0.002441405551508069
2.6000001430511475,0.0012207042891532183
2.799999952316284,0.0


==> figs/data/fig_ray3d/rankhist_fulldim_002.csv <==
effrank,density
1.0,0.18676751852035522
1.2000000476837158,0.16235347092151642
1.4000000953674316,0.24902352690696716
1.600000023841858,1.1914058923721313
1.8000000715255737,2.7502450942993164
2.0,0.45410144329071045
2.200000047683716,0.006103513762354851
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_ray3d/rankhist_fulldim_003.csv <==
effrank,density
1.0,0.9191892147064209
1.2000000476837158,0.2575682997703552
1.4000000953674316,0.32958996295928955
1.600000023841858,0.5114744901657104
1.8000000715255737,2.4108896255493164
2.0,0.5285642743110657
2.200000047683716,0.037841785699129105
2.4000000953674316,0.0036621084436774254
2.6000001430511475,0.0012207042891532183
2.799999952316284,0.0


==> figs/data/fig_ray3d/rankhist_fulldim_004.csv <==
effrank,density
1.0,0.46020495891571045
1.2000000476837158,0.5920408368110657
1.4000000953674316,0.9094241857528687
1.600000023841858,1.4526363611221313
1.8000000715255737,1.3830571174621582
2.0,0.19165033102035522
2.200000047683716,0.010986325331032276
2.4000000953674316,0.0
2.6000001430511475,0.0
2.799999952316284,0.0


==> figs/data/fig_ray3d/rankhist_fulldim_005.csv <==
effrank,density
1.0,0.039062488824129105
1.2000000476837158,0.17089839279651642
1.4000000953674316,0.41259780526161194
1.600000023841858,1.0571285486221313
1.8000000715255737,2.8247082233428955
2.0,0.46997055411338806
2.200000047683716,0.023193351924419403
2.4000000953674316,0.002441405551508069
2.6000001430511475,0.0
2.799999952316284,0.0

